Dynamics of triple black hole systems in hierarchically merging massive galaxies

Galaxies with stellar bulges are generically observed to host supermassive black holes (SMBHs). The hierarchical merging of galaxies should therefore lead to the formation of SMBH binaries. Merging of old massive galaxies with little gas promotes the formation of low-density nuclei where SMBH binaries are expected to survive over long times. If the binary lifetime exceeds the typical time between mergers, then triple black hole (BH) systems may form. We study the statistics of close triple-SMBH encounters in galactic nuclei by computing a series of 3-body orbits with physically-motivated initial conditions appropriate for giant elliptical galaxies. Our simulations include a smooth background potential consisting of a stellar bulge plus a dark matter halo, drag forces due to gravitational radiation and dynamical friction on the stars and dark matter, and a simple model of the time evolution of the inner density profile under heating and mass ejection by the SMBHs. We find that the binary pair coalesces as a result of repeated close encounters in ~85% of our runs, and in ~15% of cases a new eccentric binary forms from the third SMBH and binary remnant and coalesces during the run time. In about 40% of the runs the lightest BH is left wandering through the galactic halo or escapes the galaxy altogether, but escape of all three SMBHs is exceedingly rare. The triple systems typically scour out cores with mass deficits ~1-2 times their total mass, which can help to account for the large cores observed in some massive elliptical galaxies, such as M87. The high coalescence rate, prevalence of very high-eccentricity orbits, and gravitational radiation ``spikes'' during close encounters in our runs, may provide interesting signals for the future Laser Interferometer Space Antenna (LISA).

==> ResponseToReferee.txt <==

> There are some typos that should be corrected. E.g. the name Karttunen is
> mispelled in many different ways.

Thanks for the correction on the name Karttunen; we fixed it.

Other typos corrected (page and line numbers refer to the 1st revision):
- Added a missing G^2 in the denominator of equation (7).
- following -> follow on p. 5, line 52, column 2.
- Missing G's added in in-line equations in the 2nd paragraph of 
  section 2.2.
- F changed to dv/dt in equation (28) (this formula gives an acceleration,
  not a force).
- based analytic analytic -> based on analytic on p. 14, line 41, column 2.
- Fig. 12 -> Fig 13 on p. 17, line 33, column 1.
- left-hand -> right-hand on p.19, line 9, column 1.
- Fig. 19 -> Fig 16 on p. 20, line 37, column 1.
- + -> - before last term in equation (42).

Other minor changes:
- Stated eq'ns (1-3) in terms of 4q/(1+q)^2 instead of 2q/(1+q)^2 since
  4q/(1+q)^2 = 1 for an equal mass system.
- Added two references, to Hopman et al. (2004) and Kuranov et al. (2007).
- Slightly modified section 2.4, 4th paragraph, for precision and clarity on
  our decision-making algorithms.
- Fixed caption of Fig. 16 to accomodate deletions in previous revision.
- Skimmed off a little more text throughout the paper, to get the total
  length down to 22 pages.

We thank referee again for the useful comments, and hope that he/she will 
recommend our paper for publication after these further revisions.

Loren Hoffman & Abraham Loeb
Harvard University, Dept of Astronomy

